Fast R-CNN

This paper proposes a Fast Region-based Convolutional Network method (Fast R-CNN) for object detection. Fast R-CNN builds on previous work to efficiently classify object proposals using deep convolutional networks. Compared to previous work, Fast R-CNN employs several innovations to improve training and testing speed while also increasing detection accuracy. Fast R-CNN trains the very deep VGG16 network 9x faster than R-CNN, is 213x faster at test-time, and achieves a higher mAP on PASCAL VOC 2012. Compared to SPPnet, Fast R-CNN trains VGG16 3x faster, tests 10x faster, and is more accurate. Fast R-CNN is implemented in Python and C++ (using Caffe) and is available under the open-source MIT License at https://github.com/rbgirshick/fast-rcnn.

==> Fast R-CNN/abs.txt <==
This paper proposes a Fast Region-based Convolutional Network method
(Fast R-CNN) for object detection.  Fast R-CNN builds on previous
work to efficiently classify object proposals using deep convolutional
networks.  Compared to previous work, Fast R-CNN employs several
innovations to improve training and testing speed while also increasing
detection accuracy.  Fast R-CNN trains the very deep VGG16 network
9x faster than R-CNN, is 213x faster at test-time, and achieves a higher
mAP on PASCAL VOC 2012.  Compared to SPPnet, Fast R-CNN trains VGG16
3x faster, tests 10x faster, and is more accurate.  Fast R-CNN is
implemented in Python and C++ (using Caffe) and is available under the
open-source MIT License at https://github.com/rbgirshick/fast-rcnn.


==> abs.txt <==
This paper proposes a Fast Region-based Convolutional Network method
(Fast R-CNN) for object detection.  Fast R-CNN builds on previous
work to efficiently classify object proposals using deep convolutional
networks.  Compared to previous work, Fast R-CNN employs several
innovations to improve training and testing speed while also increasing
detection accuracy.  Fast R-CNN trains the very deep VGG16 network
9x faster than R-CNN, is 213x faster at test-time, and achieves a higher
mAP on PASCAL VOC 2012.  Compared to SPPnet, Fast R-CNN trains VGG16
3x faster, tests 10x faster, and is more accurate.  Fast R-CNN is
implemented in Python and C++ (using Caffe) and is available under the
open-source MIT License at https://github.com/rbgirshick/fast-rcnn.

